CANINE: Pre-training an Efficient Tokenization-Free Encoder for Language Representation

Pipelined NLP systems have largely been superseded by end-to-end neural modeling, yet nearly all commonly-used models still require an explicit tokenization step. While recent tokenization approaches based on data-derived subword lexicons are less brittle than manually engineered tokenizers, these techniques are not equally suited to all languages, and the use of any fixed vocabulary may limit a model's ability to adapt. In this paper, we present CANINE, a neural encoder that operates directly on character sequences, without explicit tokenization or vocabulary, and a pre-training strategy that operates either directly on characters or optionally uses subwords as a soft inductive bias. To use its finer-grained input effectively and efficiently, CANINE combines downsampling, which reduces the input sequence length, with a deep transformer stack, which encodes context. CANINE outperforms a comparable mBERT model by 2.8 F1 on TyDi QA, a challenging multilingual benchmark, despite having 28% fewer model parameters.

==> related_work.txt <==
// Text that was included at some point in the main text, but removed or replaced.

########################################################################################
\subsection{Character-level models}

Character-level BERT (Uses ELMo's character RNN to encode BERT token embeddings.) \cite{Boukkouri2020}

% https://ojs.aaai.org/index.php/AAAI/article/view/4182
Rami's work on a byte LM \cite{AlRfou2019}.

%\item Dan Gillick's byte model was indeed tokenization free and performed well. \cite{Gillick2016}

%\item Funnel transformer (uses average pooling). Very similar architecture (downsampling/upsampling), but still used WordPiece. \cite{Dai2020}

%\item Attempts at dealing with morphology in a more principled way: Jan Botha's adapter grammar for learning morphology \citep{botha-blunsom-2013-adaptor}

%\textbf{TODO(jhclark):} Add ELMo, which is itself is a character-level model, but not tokenization-free.

%\textbf{TODO(jhclark):} Add reference for Byte Pair Encoding is Suboptimal for Language Model Pretraining \url{https://arxiv.org/pdf/2004.03720.pdf};

%\textbf{TODO:} UnihanLM \url{https://www.aclweb.org/anthology/2020.aacl-main.24.pdf}.

%\item Performing POS tagging on codemixed text using a character-level model (dhgarrette@+) \cite{Ball2018}

%\textbf{TODO:} Performs an information-extraction-like task using WikiData from morphologically rich languages using a byte-level model. \cite{Kenter2018}  \\

%\item Contextual String Embeddings for Sequence Labeling. Performs NER and POS tagging without any specific notion of words (hence strings), getting state-of-the-art at the time on a shared task. Very cool paper. \cite{Akbik2018}

%\item \textit{Several papers in the area of left-to-right LMs:} \\

%\textbf{TODO:} Language Modeling for Morphologically Rich Languages: Character-Aware Modeling for Word-Level Prediction. This paper performs left-to-right word prediction (in the traditional sense of language modeling), but using a character-level encoding. \cite{Gerz2018}  \\

%\textbf{TODO:} Performs word-level language modeling using character-level encoding (CNN for chars; RNN for word units). \cite{Kim2016}  \\

%\item Spell Once, Summon Anywhere: A Two-Level Open-Vocabulary Language Model. Performs left-to-right language modeling, but with a special Bayesian formulation which associates particular spellings with particular words. \cite{Mielke2019}

%\item Using Morphological Knowledge in Open-Vocabulary Neural Language Models: Combines word, morpheme, and character-level information in performing an open-vocabulary language modeling task. \cite{Matthews2018}

%\textbf{TODO:} ``Better Character Language Modeling through Morphology'' \citet{blevins2019} \\

%\textbf{TODO:} Character-Level Language Modeling with Hierarchical Recurrent Neural Networks: Uses a hierarchical RNN architecture to improve the efficiency of a character-level model; demonstrates results on an ASR task. \cite{Kwang2017} \\

%\item \textit{Stuff out of Yann LeCunn's lab:}

%\item Character-level convolutional networks for text classification; showed character-level ConvNets to be effective for several large-scale text classification tasks. \cite{Zhang2015}

%\item Which Encoding is the Best for Text Classification in Chinese, English, Japanese and Korean? Studied various granularities of encoding  including UTF-8 bytes, characters, words, romanized characters and romanized words. \cite{Zhang2017}

% Dropping this one for now since we've cited 2 papers already from Zhang & LeCun.
%\item Byte-Level Recursive Convolutional Auto-Encoder for Text; applied to several languages (Chinese, Arabic), but using a non-standard/artificial auto-encoding task. Rejected from ICLR2018; we could reaosnably drop this one. \cite{Zhang2018}

%\item From Characters to Words to in Between: Do We Capture Morphology? Found that character-level language models are effective across typologies. \cite{Vania2017}

%\item What do character-level models learn about morphology? The case of dependency parsing. \cite{Vania2018}

%\item Learning to Generate Reviews and Discovering Sentiment. Used a byte-level RNN to generate reviews. (OpenAI). \cite{Radford2017}

%\textbf{TODO:} HIERARCHICAL MULTISCALE RECURRENT NEURAL NETWORKS; learns the internal structure of sequences using a novel multiscale architecture, demonstrated on a character-level language modeling task. \cite{Chung2017} \\

%\item Mimicking Word Embeddings using Subword RNNs (includes our own Jacob Eisenstein). \textsc{MIMICK} can retrofit existing word-level models with character-level emdeeings. Kinda cool. \cite{Pinter2017}

%\item Character Eyes: Seeing Language through Character-Level Taggers. Analyzes inside a character-level model's representations for a POS tagging task across severla languages. \cite{Pinter2019}

%\item Neural Cross-Lingual Named Entity Recognition with Minimal Resources (CMU)

%%% FROM Thurs 2020-02-18

%\item\textit{Dan Roth's group:}

%\item Extending BERT to low-resource languages (required fiddling with vocab). \url{https://arxiv.org/pdf/2004.13640.pdf}

%\item On the Strength of Character Language Models for Multilingual Named Entity Recognition \url{https://arxiv.org/pdf/1809.05157.pdf}

%\textit{Machine translation:} \\
%\textbf{TODO:} Fully Character-Level Neural Machine Translation without Explicit Segmentation; showed that character-level machine translation using convolutional layers was competitive with subword approaches. This was a really great, influential paper. \cite{Lee2017} \\
